Theoretical study of the $\Sigma N$ cusp in the $K^-d\rightarrow\pi\Lambda N$ reaction

The $K^-d\rightarrow\pi\Lambda N$ reaction is useful for exploring the hyperon-nucleon interaction through final state interactions. In particular, the cusp structure of the $\Lambda N$ invariant mass spectrum at the $\Sigma N$ threshold contains information about the s-wave interaction of 1/2-isospin hyperon-nucleon systems. The calculation of the spectrum is performed with the aim of extracting the scattering length of the $\Sigma N(I=1/2)$ channel that couples to the $\Lambda N$ channel from this reaction, and the results are discussed in comparison with experimental data to highlight the factors that should be considered.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

